Linear inverse problems with nonnegativity constraints: singularity of optimisers

We look at continuum solutions in optimisation problems associated to linear inverse problems $y = Ax$ with non-negativity constraint $x \geq 0$. We focus on the case where the noise model leads to maximum likelihood estimation through general divergences, which covers a wide range of common noise statistics such as Gaussian and Poisson. Considering $x$ as a Radon measure over the domain on which the reconstruction is taking place, we show a general singularity result. In the high noise regime corresponding to $y \notin \{{Ax}\mid{x \geq 0}\}$ and under a key assumption on the divergence as well as on the operator $A$, any optimiser has a singular part with respect to the Lebesgue measure. We hence provide an explanation as to why any possible algorithm successfully solving the optimisation problem will lead to undesirably spiky-looking images when the image resolution gets finer, a phenomenon well documented in the literature. We illustrate these results with several numerical examples inspired by medical imaging.

==> Figures/regmaxdata.dat <==
rho max
0.0 3.70006256974
0.4 2.70677911378
0.8 1.60927029298
1.2 1.11535663966
1.6 0.935595229043
2.0 0.847152659
2.4 0.788310899047
2.8 0.742646397698
3.2 0.700878562036
3.6 0.672132734648
4.0 0.642625186927
4.4 0.615850967737
4.8 0.590906581582
5.2 0.562298727808
5.6 0.544637230192
6.0 0.527586233386


==> divdata.dat <==
v div
0.0 4.166666666666668
0.02512562814070352 1.7834094446391353
0.05025125628140704 1.4405353948704098
0.07537688442211056 1.2227391075238485
0.10050251256281408 1.0616126601555806
0.1256281407035176 0.9337271838543578
0.15075376884422112 0.8280059011854878
0.17587939698492464 0.7382617670280517
0.20100502512562815 0.6606589361790203
0.22613065326633167 0.5926416035383896
0.2512562814070352 0.5324142526598955
0.2763819095477387 0.4786631692019012
0.30150753768844224 0.43039568512512394
0.32663316582914576 0.38684182012018603
0.35175879396984927 0.34739121457865507
0.3768844221105528 0.311551101515679
0.4020100502512563 0.27891737874941785
0.4271356783919598 0.24915414264576985
0.45226130653266333 0.22197886105315706
0.47738693467336685 0.19715140757228528
0.5025125628140704 0.1744658030676657
0.5276381909547739 0.1537438952403686
0.5527638190954774 0.13483045154373452
0.577889447236181 0.11758929999441672
0.6030150753768845 0.10190025858588898
0.628140703517588 0.08765666622420067
0.6532663316582915 0.07476337814339523
0.678391959798995 0.06313512401557218
0.7035175879396985 0.05269515219590572
0.7286432160804021 0.04337410184470556
0.7537688442211056 0.03510905811890028
0.7788944723618091 0.02784275562808063
0.8040201005025126 0.021522902871094308
0.8291457286432161 0.016101606081981676
0.8542713567839196 0.011534875294583193
0.8793969849246231 0.007782198824186443
0.9045226130653267 0.004806175008067091
0.9296482412060302 0.0025721921249943773
0.9547738693467337 0.0010481490594109006
0.9798994974874372 0.00020421058805249662
1.0050251256281408 1.2592219763204094e-05
1.0301507537688444 0.0004473703693571216
1.0552763819095479 0.001484314336775798
1.0804020100502514 0.0031007371264981294
1.105527638190955 0.005275362604835005
1.1306532663316584 0.007988206874365302
1.155778894472362 0.01122047206104741
1.1809045226130654 0.01495445097280298
1.206030150753769 0.019173441308422325
1.2311557788944725 0.023861668280411592
1.256281407035176 0.029004214671033802
1.2814070351758795 0.03458695747247573
1.306532663316583 0.04059651037378969
1.3316582914572865 0.04702017145250075
1.35678391959799 0.05384587551000576
1.3819095477386936 0.06106215055970885
1.407035175879397 0.06865807803670226
1.4321608040201006 0.07662325634949972
1.4572864321608041 0.08494776743904754
1.4824120603015076 0.09362214604896708
1.5075376884422111 0.10263735144464921
1.5326633165829147 0.1119847413481895
1.5577889447236182 0.12165604788181852
1.5829145728643217 0.1316433553348688
1.6080402010050252 0.14193907958908555
1.6331658291457287 0.1525359490543721
1.6582914572864322 0.16342698698235777
1.6834170854271358 0.17460549503866
1.7085427135678393 0.18606503802660238
1.7336683417085428 0.19779942966582834
1.7587939698492463 0.20980271933853198
1.7839195979899498 0.22206917972446105
1.8090452261306533 0.23459329525330203
1.8341708542713568 0.24736975130966368
1.8592964824120604 0.2603934241318727
1.8844221105527639 0.2736593713511186
1.9095477386934674 0.2871628231222409
1.934673366834171 0.300899173801784
1.9597989949748744 0.31486397413278794
1.984924623115578 0.3290529238992896
2.0100502512562817 0.3434618650166385
2.035175879396985 0.3580867750265588
2.0603015075376887 0.37292376096850494
2.085427135678392 0.38796905360115236
2.1105527638190957 0.40321900194996346
2.1356783919597992 0.4186700681587525
2.1608040201005028 0.4343188226248362
2.1859296482412063 0.4501619393990104
2.21105527638191 0.4661961918329998
2.2361809045226133 0.4824184484583754
2.261306532663317 0.49882566908213144
2.2864321608040203 0.5154149010851975
2.311557788944724 0.5321832759112033
2.3366834170854274 0.5491280057337272
2.361809045226131 0.566246380291095
2.3869346733668344 0.5835357638785816
2.412060301507538 0.6009935924885969
2.4371859296482414 0.6186173710900773
2.462311557788945 0.6364046710389225
2.4874371859296485 0.6543531276118658
2.512562814070352 0.672460437656683
2.5376884422110555 0.690724357352135
2.562814070351759 0.7091427000714506
2.5879396984924625 0.7277133343435875
2.613065326633166 0.7464341819068653
2.6381909547738696 0.7653032158499414
2.663316582914573 0.7843184588353602
2.6884422110552766 0.803477981401299
2.71356783919598 0.8227799003373192
2.7386934673366836 0.8422223771302392
2.763819095477387 0.8618036164764857
2.7889447236180906 0.8815218648574765
2.814070351758794 0.9013754091748096
2.8391959798994977 0.9213625754422354
2.864321608040201 0.9414817275315469
2.8894472361809047 0.9617312659697131
2.9145728643216082 0.98210962678471
2.9396984924623117 1.0026152803976935
2.9648241206030153 1.0232467305592197
2.9899497487437188 1.0440025133274589
3.0150753768844223 1.064881196086327
3.040201005025126 1.0858813766017184
3.0653266331658293 1.107001682113984
3.090452261306533 1.128240768465037
3.1155778894472363 1.1495973192584306
3.14070351758794 1.1710700450509448
3.1658291457286434 1.1926576825742203
3.190954773869347 1.2143589939851043
3.2160804020100504 1.236172766143426
3.241206030150754 1.2580978099159843
3.2663316582914574 1.2801329595055786
3.291457286432161 1.3022770718040353
3.3165829145728645 1.32452902576814
3.341708542713568 1.3468877218175304
3.3668341708542715 1.36935208125359
3.391959798994975 1.3919210456984719
3.4170854271356785 1.4145935765534075
3.442211055276382 1.4373686544754658
3.4673366834170856 1.4602452788720572
3.492462311557789 1.4832224674124035
3.5175879396984926 1.5062992555553005
3.542713567839196 1.529474696092522
3.5678391959798996 1.5527478587072405
3.592964824120603 1.5761178295468243
3.6180904522613067 1.5995837108095161
3.64321608040201 1.6231446203443731
3.6683417085427137 1.646799691263999
3.693467336683417 1.6705480715695549
3.7185929648241207 1.694388923787578
3.7437185929648242 1.7183214246181637
3.7688442211055277 1.7423447645940535
3.7939698492462313 1.7664581477502748
3.819095477386935 1.7906607913038612
3.8442211055276383 1.814951925343346
3.869346733668342 1.8393307925276312
3.8944723618090453 1.8637966477938932
3.919597989949749 1.888348758074201
3.9447236180904524 1.9129864020205376
3.969849246231156 1.9377088697379006
3.9949748743718594 1.9625154625252248
4.020100502512563 1.9874054926238112
4.045226130653266 2.012378282973027
4.07035175879397 2.0374331669730257
4.0954773869346734 2.062569488254198
4.120603015075377 2.087786600453179
4.1457286432160805 2.11308386699515
4.170854271356784 2.1384606608822176
4.1959798994974875 2.163916364487688
4.2211055276381915 2.1894503693560226
4.2462311557788945 2.2150620760082718
4.2713567839195985 2.240750893752832
4.296482412060302 2.266516240501318
4.3216080402010055 2.2923575425894263
4.346733668341709 2.3182742346025607
4.371859296482413 2.3442657592061353
4.396984924623116 2.370331566980344
4.42211055276382 2.396471116259304
4.447236180904523 2.4226838729743867
4.472361809045227 2.4489693105016306
4.49748743718593 2.475326909513107
4.522613065326634 2.501756157832103
4.547738693467337 2.5282565502920025
4.572864321608041 2.5548275885987626
4.597989949748744 2.5814687811968553
4.623115577889448 2.6081796431385897
4.648241206030151 2.634959695956696
4.673366834170855 2.661808467540074
4.698492462311558 2.6887254920126074
4.723618090452262 2.7157103096149773
4.748743718592965 2.742762466589337
4.773869346733669 2.7698815150668095
4.798994974874372 2.797067012957697
4.824120603015076 2.824318523844338
4.849246231155779 2.851635616876511
4.874371859296483 2.8790178666693524
4.899497487437186 2.906464853203654
4.92462311557789 2.9339761617285522
4.949748743718593 2.961551382666445
4.974874371859297 2.989190111520175
5.0 3.016891948782322

